Statistical Inference and A/B Testing in Fisher Markets and Paced Auctions

We initiate the study of statistical inference and A/B testing for two market equilibrium models: linear Fisher market (LFM) equilibrium and first-price pacing equilibrium (FPPE). LFM arises from fair resource allocation systems such as allocation of food to food banks and notification opportunities to different types of notifications. For LFM, we assume that the data observed is captured by the classical finite-dimensional Fisher market equilibrium, and its steady-state behavior is modeled by a continuous limit Fisher market. The second type of equilibrium we study, FPPE, arises from internet advertising where advertisers are constrained by budgets and advertising opportunities are sold via first-price auctions. For platforms that use pacing-based methods to smooth out the spending of advertisers, FPPE provides a hindsight-optimal configuration of the pacing method. We propose a statistical framework for the FPPE model, in which a continuous limit FPPE models the steady-state behavior of the auction platform, and a finite FPPE provides the data to estimate primitives of the limit FPPE. Both LFM and FPPE have an Eisenberg-Gale convex program characterization, the pillar upon which we derive our statistical theory. We start by deriving basic convergence results for the finite market to the limit market. We then derive asymptotic distributions, and construct confidence intervals. Furthermore, we establish the asymptotic local minimax optimality of estimation based on finite markets. We then show that the theory can be used for conducting statistically valid A/B testing on auction platforms. Synthetic and semi-synthetic experiments verify the validity and practicality of our theory.

==> ms_round0/cover_letter.txt <==
Dear Prof. Jagabathula,

We are submitting the attached paper entitled "Statistical Inference and A/B
Testing in Fisher Markets and Paced Auctions" for your consideration for
publication in Management science. In this paper, we developed a framework for
statistical inference in settings with interference arising from competitive
equilibrium effects. We study two practically-important equilibrium models: 1)
the classical linear Fisher market, which is a general model of price formation
that also has applications to fair allocation. 2) The equilibria that arise
from budget-management systems widely deployed in internet advertising
auctions. These are important applications, and A/B testing is widely deployed
in such systems. Yet, there has not been any work giving a
theoretically-rigorous treatment of statistical inference in either of the two
settings (a notable related work is a working paper of Munro, Wager, and Xu
which studies treatment effects under competitive equilibrium effects. Please
see Section 1.2 for a detailed comparison to that work and why it does not
capture the types of A/B problems that we are interested in). We develop such a
theoretical framework, and show how it leads to practical experimental designs
for A/B testing with statistical inference guarantees. Numerical experiments on
both synthetic and realistic data support our theoretical results.

Given the practical importance of A/B testing and statistical inference in
markets, and lack of existing theory, we believe the Market Design area of
Management Science would be an excellent fit for this work. An associate editor
with expertise in both statistics and markets is probably best suited to handle
the paper, and we list a few suggestions.

Our journal paper combines and extends two prior conference papers. In terms of
combination, the journal paper gives a more unified treatment of the linear
Fisher market and FPPE models, which were covered separately in the two papers
below. In terms of extension, we have added significant new content to the
journal paper: new and much more general results on the when the second-order
differentiability condition holds for LFM and FPPE (see Theorem 2, statement
(ii)), entirely new experimental section, including a model for and experiments
on a semi-synthetic realistic dataset, and several new convergence results that
were previously only proven for either LFM or FPPE.

The conference papers are:
- Anonymous authors. "Statistical inference for fisher market equilibrium." The Eleventh International Conference on Learning Representations. 2023.
- Anonymous authors. "Statistical inference and a/b testing for first-price pacing equilibria." International Conference on Machine Learning. PMLR, 2023.



We very much appreciate your consideration, and we look forward to hearing back
from you.

Sincerely,
The authors

